Outflows in the Radio-Intermediate Quasar III Zw 2: A Polarization Study with the EVLA & uGMRT

We present results from a polarization study of the radio-intermediate quasar, III Zw 2, at a redshift of 0.089, with the upgraded Giant Metrewave Radio Telescope (uGMRT) at 685 MHz and the Karl G. Jansky Very Large Array (VLA) at 5 and 34 GHz. We detect a kpc-scale outflow, exhibiting transverse magnetic (B-) fields. The curved jet terminates in a bow-shock-like radio structure with inferred B-fields aligned with the lobe edges. We suggest that the radio outflow in III Zw 2 is a combination of a collimated jet along with a wind-like component. This "wind" component could be a magnetized accretion disk wind or the outer layers of a broadened jet or a combination of both. The current data cannot differentiate between these possibilities. We also detect kpc-scale lobe emission that is misaligned with the primary lobes in the uGMRT images. The spectral indices and the electron lifetimes in the misaligned lobe are similar to the primary lobe, suggesting that the misaligned lobe is not a relic. We propose that changing spectral states of the accretion disk, and the subsequent intermittent behaviour of the outflow, along with the close interplay between the jet and "wind" could explain the radio-intermediate nature of III Zw 2. Our study shows that radio-intermediate quasars are promising sources for understanding the role of jets and winds in galaxy evolution and demonstrates the power of radio polarization studies towards achieving this.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
